RF Challenge: The Data-Driven Radio Frequency Signal Separation Challenge

We address the critical problem of interference rejection in radio-frequency (RF) signals using a data-driven approach that leverages deep-learning methods. A primary contribution of this paper is the introduction of the RF Challenge, which is a publicly available, diverse RF signal dataset for data-driven analyses of RF signal problems. Specifically, we adopt a simplified signal model for developing and analyzing interference rejection algorithms. For this signal model, we introduce a set of carefully chosen deep learning architectures, incorporating key domain-informed modifications alongside traditional benchmark solutions to establish baseline performance metrics for this intricate, ubiquitous problem. Through extensive simulations involving eight different signal mixture types, we demonstrate the superior performance (in some cases, by two orders of magnitude) of architectures such as UNet and WaveNet over traditional methods like matched filtering and linear minimum mean square error estimation. Our findings suggest that the data-driven approach can yield scalable solutions, in the sense that the same architectures may be similarly trained and deployed for different types of signals. Moreover, these findings further corroborate the promising potential of deep learning algorithms for enhancing communication systems, particularly via interference mitigation. This work also includes results from an open competition based on the RF Challenge, hosted at the 2024 IEEE International Conference on Acoustics, Speech, and Signal Processing (ICASSP'24).

==> figures/data/CommSignal2_SOI/CommSignal2_CommSignal3_crc.csv <==
Method,-30.0,-28.5,-27.0,-25.5,-24.0,-22.5,-21.0,-19.5,-18.0,-16.5,-15.0,-13.5,-12.0,-10.5,-9.0,-7.5,-6.0,-4.5,-3.0,-1.5,0.0,
No Mitigation,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.001,0.161,0.594,0.866,
LMMSE Separator,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01,0.238,0.714,
UNet Separator,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003,0.314,0.862,0.995,0.996,0.998,0.996,


==> figures/data/CommSignal2_SOI/CommSignal2_CommSignal3_mse.csv <==
-30,1.0624204,1.0601448,0.262964012,0.253651875,,,,Method,LMMSE Separator,UNet Separator,LMMSE Separator 10log10,UNet Separator 10log10
-28.5,1.0626028,1.0593828,0.26370956,0.250529175,,,,,,,,
-27,1.0627824,1.0582832,0.264443537,0.246019019,,,,,,,,
-25.5,1.0631521,1.0568693,0.265954014,0.240212827,,,,,,,,
-24,1.0633675,1.0545117,0.266833827,0.230514027,,,,,,,,
-22.5,1.0638059,1.0504212,0.268623946,0.213634783,,,,,,,,
-21,1.0640748,1.0405085,0.269721581,0.172456323,,,,,,,,
-19.5,1.0638367,1.0137432,0.268749684,0.059279541,,,,,,,,
-18,1.0636872,0.94795585,0.268139331,-0.23211889,,,,,,,,
-16.5,1.0619695,0.805479,0.261120439,-0.939457778,,,,,,,,
-15,1.0577177,0.57794887,0.24369772,-2.381105811,,,,,,,,
-13.5,1.0502198,0.3445529,0.212802019,-4.627440904,,,,,,,,
-12,1.0354822,0.18045431,0.151426377,-7.436327407,,,,,,,,
-10.5,1.0120637,0.099239066,0.052078482,-10.03317332,,,,,,,,
-9,0.9759666,0.059670225,-0.105650447,-12.24242325,,,,,,,,
-7.5,0.9261311,0.04368317,-0.333275317,-13.59685853,,,,,,,,
-6,0.8629447,0.037324242,-0.640170342,-14.28009003,,,,,,,,
-4.5,0.7848828,0.034804787,-1.05195188,-14.5836102,,,,,,,,
-3,0.69702846,0.032318983,-1.567494891,-14.90542314,,,,,,,,
-1.5,0.6051323,0.030970778,-2.181496652,-15.09047885,,,,,,,,
0,0.51244587,0.02967041,-2.903520027,-15.27676452,,,,,,,,

==> figures/data/CommSignal2_SOI/CommSignal2_CommSignal3_mse_wavenet.csv <==
-30.0,0.25716794
-28.5,0.27095366
-27.0,0.3036225
-25.5,0.31474942
-24.0,0.18808454
-22.5,-0.33126992
-21.0,-1.5786371
-19.5,-3.4984777
-18.0,-5.4412746
-16.5,-7.638266
-15.0,-10.031837
-13.5,-11.911074
-12.0,-13.134698
-10.5,-13.832374
-9.0,-14.271379
-7.5,-14.561251
-6.0,-14.777344
-4.5,-14.836335
-3.0,-15.0131855
-1.5,-15.060248
0.0,-15.131354


==> figures/data/CommSignal2_SOI/CommSignal2_CommSignal5G1_crc.csv <==
Method,-30.0,-28.5,-27.0,-25.5,-24.0,-22.5,-21.0,-19.5,-18.0,-16.5,-15.0,-13.5,-12.0,-10.5,-9.0,-7.5,-6.0,-4.5,-3.0,-1.5,0.0,
No Mitigation,0.0,0.001,0.057,0.114,0.111,0.146,0.148,0.136,0.162,0.138,0.145,0.168,0.181,0.165,0.157,0.18,0.192,0.227,0.249,0.434,0.663,
LMMSE Separator,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002,0.028,0.097,0.235,0.394,0.543,0.639,0.704,0.745,0.781,0.815,0.829,
UNet Separator,0.942,0.97,0.984,0.993,0.994,0.996,0.997,0.999,0.997,0.994,0.999,0.994,0.998,0.993,0.998,0.997,0.998,0.999,0.998,0.996,0.999,


==> figures/data/CommSignal2_SOI/CommSignal2_CommSignal5G1_mse.csv <==
-30,1.0995276,0.037808284,0.412061354,-14.22413033,,,,Method,LMMSE Separator,UNet Separator,LMMSE Separator 10log10,UNet Separator 10log10
-28.5,1.0878615,0.03375245,0.365736071,-14.71694697,,,,,,,,
-27,1.080618,0.031294715,0.336721974,-15.04528999,,,,,,,,
-25.5,1.0545193,0.029031135,0.230545327,-15.37135985,,,,,,,,
-24,1.0385679,0.027601497,0.164348953,-15.59067363,,,,,,,,
-22.5,1.010727,0.026091296,0.046338674,-15.83504348,,,,,,,,
-21,0.9913723,0.024851667,-0.037632199,-16.04644474,,,,,,,,
-19.5,0.97248083,0.02410963,-0.121189509,-16.17809454,,,,,,,,
-18,0.91934156,0.022749081,-0.365231066,-16.43036143,,,,,,,,
-16.5,0.9166419,0.022063438,-0.378002949,-16.56326813,,,,,,,,
-15,0.8862963,0.020896886,-0.524210637,-16.79918427,,,,,,,,
-13.5,0.83613694,0.019557366,-0.777225893,-17.08689637,,,,,,,,
-12,0.7742115,0.018371422,-1.11140382,-17.35857227,,,,,,,,
-10.5,0.7282827,0.01694835,-1.377000064,-17.70872576,,,,,,,,
-9,0.6627903,0.015508188,-1.786238561,-18.09438943,,,,,,,,
-7.5,0.6021632,0.013954414,-2.202857891,-18.55288397,,,,,,,,
-6,0.55384547,0.012650679,-2.566113921,-18.97886164,,,,,,,,
-4.5,0.45987502,0.011208988,-3.373601803,-19.50433596,,,,,,,,
-3,0.3994258,0.010211881,-3.985638863,-19.90894255,,,,,,,,
-1.5,0.3421276,0.009204497,-4.658118891,-20.35999939,,,,,,,,
0,0.2903786,0.008659476,-5.370353929,-20.62508387,,,,,,,,

==> figures/data/CommSignal2_SOI/CommSignal2_CommSignal5G1_mse_wavenet.csv <==
-30.0,-14.713574
-28.5,-14.759154
-27.0,-14.738766
-25.5,-14.756552
-24.0,-14.729116
-22.5,-14.788093
-21.0,-14.831571
-19.5,-14.814815
-18.0,-14.938519
-16.5,-14.961784
-15.0,-15.089865
-13.5,-15.298853
-12.0,-15.486144
-10.5,-15.770138
-9.0,-16.073784
-7.5,-16.508053
-6.0,-16.90411
-4.5,-17.423458
-3.0,-17.841724
-1.5,-18.377655
0.0,-18.747261


==> figures/data/CommSignal2_SOI/CommSignal2_EMISignal1_crc.csv <==
Method,-30.0,-28.5,-27.0,-25.5,-24.0,-22.5,-21.0,-19.5,-18.0,-16.5,-15.0,-13.5,-12.0,-10.5,-9.0,-7.5,-6.0,-4.5,-3.0,-1.5,0.0,
No Mitigation,0.0,0.0,0.0,0.0,0.0,0.001,0.0,0.001,0.003,0.001,0.005,0.022,0.055,0.107,0.169,0.269,0.408,0.641,0.796,0.882,0.921,
LMMSE Separator,0.053,0.127,0.256,0.417,0.526,0.556,0.627,0.64,0.713,0.715,0.738,0.743,0.762,0.792,0.783,0.836,0.834,0.872,0.892,0.921,0.939,
UNet Separator,0.763,0.865,0.94,0.96,0.978,0.992,0.996,0.997,0.995,0.996,0.998,0.996,0.998,0.995,0.998,0.997,0.998,0.999,0.995,0.996,0.999,


==> figures/data/CommSignal2_SOI/CommSignal2_EMISignal1_mse.csv <==
-30,1.4322749,0.046207152,1.560263812,-13.35290799,,,,,Method,LMMSE Separator,UNet Separator,LMMSE Separator 10log10,UNet Separator 10log10
-28.5,1.5532224,0.039919216,1.912336452,-13.98817997,,,,,,,,,
-27,1.4978371,0.034642633,1.754645834,-14.60389107,,,,,,,,,
-25.5,1.3657869,0.031877715,1.353829428,-14.96512816,,,,,,,,,
-24,1.1584072,0.030303432,0.638612482,-15.18508183,,,,,,,,,
-22.5,1.1580083,0.028626274,0.637116722,-15.43235176,,,,,,,,,
-21,1.1234182,0.027260544,0.505414554,-15.64465482,,,,,,,,,
-19.5,0.9674829,0.026152575,-0.143567023,-15.82485544,,,,,,,,,
-18,0.82307434,0.02453439,-0.845609376,-16.10224735,,,,,,,,,
-16.5,0.75341916,0.023300586,-1.229633396,-16.32633157,,,,,,,,,
-15,0.655194,0.021917911,-1.836300883,-16.59200841,,,,,,,,,
-13.5,0.6629618,0.020198537,-1.78511495,-16.94680086,,,,,,,,,
-12,0.59762883,0.018468691,-2.2356846,-17.33563885,,,,,,,,,
-10.5,0.52734107,0.01683313,-2.779084039,-17.73835123,,,,,,,,,
-9,0.4848327,0.015242484,-3.144080965,-18.16944252,,,,,,,,,
-7.5,0.42239124,0.013306009,-3.742850972,-18.75952187,,,,,,,,,
-6,0.39802516,0.012299514,-4.000894744,-19.10112049,,,,,,,,,
-4.5,0.34034348,0.010954582,-4.680825648,-19.60404189,,,,,,,,,
-3,0.28271168,0.009927801,-5.486562486,-20.03146937,,,,,,,,,
-1.5,0.24492978,0.008878169,-6.109584076,-20.51676592,,,,,,,,,
0,0.20663615,0.008383269,-6.847936984,-20.76586598,,,,,,,,,

==> figures/data/CommSignal2_SOI/CommSignal2_EMISignal1_mse_wavenet.csv <==
-30.0,-14.410043
-28.5,-14.717033
-27.0,-14.970436
-25.5,-15.088321
-24.0,-15.119523
-22.5,-15.231146
-21.0,-15.354876
-19.5,-15.425077
-18.0,-15.641166
-16.5,-15.848295
-15.0,-16.103767
-13.5,-16.467976
-12.0,-16.894882
-10.5,-17.356972
-9.0,-17.86306
-7.5,-18.5984
-6.0,-19.136316
-4.5,-19.814837
-3.0,-20.574306
-1.5,-21.385014
0.0,-21.970213


==> figures/data/ICASSP24/OFDMQPSK_CommSignal2_ber.csv <==
-30,0.47124898,0.4666319,0.42172205,0.42394724,0.2706159,0.42219412,0.41015697,0.4179316,0.4219561,0.42709315,0.42507476,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,0.4592412,0.45303193,0.387895,0.38409966,0.2130683,0.3880664,0.37123832,0.3797076,0.38803726,0.39463496,0.39206645,,,,,,,,,,,,,
-24,0.44204238,0.43415576,0.34090903,0.32981446,0.1662845,0.34181935,0.32023823,0.32844412,0.34182182,0.35023782,0.3467043,,,,,,,,,,,,,
-21,0.41986904,0.409232,0.28866616,0.27235353,0.14264491,0.28754744,0.26313528,0.27230066,0.288912,0.3010111,0.2953432,,,,,,,,,,,,,
-18,0.39087504,0.37816107,0.21357024,0.19275147,0.10253785,0.2107394,0.1850563,0.19333549,0.21362808,0.23247765,0.22185427,,,,,,,,,,,,,
-15,0.35291186,0.33852294,0.136265,0.11301252,0.059610073,0.13097447,0.10750907,0.113813296,0.13460658,0.15182233,0.14638184,,,,,,,,,,,,,
-12,0.3102553,0.29535782,0.074480675,0.054395575,0.027445419,0.0669969,0.05154541,0.055072717,0.07029628,0.09064767,0.08440046,,,,,,,,,,,,,
-9,0.26206267,0.24614048,0.024399765,0.011925221,0.007407226,0.017624337,0.011305979,0.012172504,0.019660994,0.039682616,0.031909004,,,,,,,,,,,,,
-6,0.21617346,0.19920984,0.007583008,0.00288766,0.001960449,0.004288504,0.002813547,0.003032052,0.00499285,0.014946988,0.011786413,,,,,,,,,,,,,
-3,0.16888879,0.15198539,0.000794678,9.07E-06,1.40E-05,5.48E-05,1.66E-05,8.54E-06,0.000227051,0.003758196,0.002401472,,,,,,,,,,,,,
0,0.12421282,0.108403146,0.000313895,2.35E-05,3.38E-05,5.16E-05,3.00E-05,2.79E-05,0.00041905,0.002349679,0.001285226,,,,,,,,,,,,,

==> figures/data/ICASSP24/OFDMQPSK_CommSignal2_mse.csv <==
-30,30.25934,-0.63097984,-0.734463,-0.5139605,-2.1178136,-0.7387967,-0.8251423,-0.6764085,-0.7128936,-0.7240794,-0.720819,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,27.259937,-0.6807799,-0.8998125,-0.7300835,-2.89818,-0.9083456,-1.0740663,-0.9061846,-0.9075827,-0.87746346,-0.87383324,,,,,,,,,,,,,
-24,24.256495,-0.7723517,-1.2342625,-1.1802396,-3.691952,-1.2285091,-1.5210528,-1.3384953,-1.2434043,-1.1738913,-1.1796902,,,,,,,,,,,,,
-21,21.257599,-0.91741145,-1.7342327,-1.8595848,-4.209852,-1.7392752,-2.1771667,-2.0064642,-1.7890031,-1.6507001,-1.6372247,,,,,,,,,,,,,
-18,18.258589,-1.1341529,-2.667874,-3.0879946,-5.391468,-2.7175891,-3.333342,-3.3624053,-2.8860435,-2.5456665,-2.5053039,,,,,,,,,,,,,
-15,15.259268,-1.4657986,-3.9660347,-4.7466087,-7.465309,-4.104361,-4.899709,-5.5418563,-4.7122765,-4.204249,-3.7144258,,,,,,,,,,,,,
-12,12.255888,-1.8806905,-5.467161,-6.600169,-10.406752,-5.7430544,-6.6301875,-8.60052,-7.4227815,-6.3420796,-5.084939,,,,,,,,,,,,,
-9,9.254592,-2.4650135,-7.6032405,-9.35309,-15.692,-8.169719,-9.205124,-15.010966,-12.728809,-9.751079,-7.111953,,,,,,,,,,,,,
-6,6.2583284,-3.1750832,-9.552112,-11.845336,-20.941202,-10.48831,-11.60663,-21.044926,-18.366478,-13.784312,-8.868082,,,,,,,,,,,,,
-3,3.2574935,-4.1247473,-11.920032,-15.18095,-30.371006,-13.5539,-14.899656,-41.48175,-29.17301,-19.515713,-10.9055195,,,,,,,,,,,,,
0,0.25283813,-5.3289757,-13.476243,-17.60978,-31.325014,-15.809212,-17.37871,-39.228554,-28.073236,-21.593472,-12.002752,,,,,,,,,,,,,

==> figures/data/ICASSP24/OFDMQPSK_CommSignal3_ber.csv <==
-30,0.4803775,0.47685665,0.4795952,0.47632393,0.47022325,0.47933418,0.47647965,0.47525528,0.4764106,0.47981164,0.4802166,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,0.47223163,0.46734574,0.4707992,0.4673809,0.459837,0.47051793,0.46700573,0.46479604,0.46679744,0.471226,0.47152936,,,,,,,,,,,,,
-24,0.4610484,0.45445466,0.45893228,0.45446095,0.44710785,0.45856178,0.45368633,0.4494814,0.45380056,0.45977852,0.46013466,,,,,,,,,,,,,
-21,0.4447292,0.43572006,0.44165593,0.4335957,0.42997906,0.44117656,0.43446708,0.42741144,0.43465856,0.44282207,0.44305682,,,,,,,,,,,,,
-18,0.42250907,0.41007397,0.41797152,0.4039654,0.40196744,0.4181548,0.40840262,0.39957988,0.40865308,0.41985336,0.4196566,,,,,,,,,,,,,
-15,0.39155537,0.37490326,0.38436714,0.3612357,0.3588292,0.38127387,0.3725978,0.3591619,0.37312818,0.3875727,0.3875272,,,,,,,,,,,,,
-12,0.35011473,0.32943517,0.33840838,0.3127994,0.31064472,0.3293562,0.32673877,0.3116218,0.32704747,0.34535816,0.3446352,,,,,,,,,,,,,
-9,0.29685563,0.27224195,0.27988854,0.24434116,0.24051477,0.2706822,0.26960623,0.24305472,0.2699824,0.2908156,0.28949374,,,,,,,,,,,,,
-6,0.23523769,0.20956647,0.217104,0.17945923,0.17842025,0.20829453,0.20686734,0.17763709,0.20686106,0.22923374,0.22770403,,,,,,,,,,,,,
-3,0.17122577,0.14877842,0.15544504,0.11397495,0.11283516,0.1479363,0.14670095,0.11116001,0.14597046,0.16588919,0.16512853,,,,,,,,,,,,,
0,0.116722934,0.10028949,0.10540038,0.07697771,0.07780273,0.09937797,0.09867972,0.07441127,0.09846278,0.112958804,0.113627404,,,,,,,,,,,,,

==> figures/data/ICASSP24/OFDMQPSK_CommSignal3_mse.csv <==
-30,30.191572,-0.5992601,-0.5935459,-0.59731114,-0.5928246,-0.59472895,-0.5999451,-0.59857136,-0.5961446,-0.5932684,-0.59215605,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,27.215014,-0.6192565,-0.6081317,-0.61392176,-0.6233629,-0.61041886,-0.6203594,-0.62246686,-0.6194416,-0.6071614,-0.6062225,,,,,,,,,,,,,
-24,24.205662,-0.65727836,-0.63577,-0.64682424,-0.6723166,-0.64079666,-0.66042775,-0.66818124,-0.65746355,-0.6353968,-0.63299304,,,,,,,,,,,,,
-21,21.214296,-0.73322713,-0.69306576,-0.7229698,-0.7251283,-0.7032964,-0.74026847,-0.76015955,-0.7354959,-0.69114316,-0.6882868,,,,,,,,,,,,,
-18,18.204206,-0.8704266,-0.7984048,-0.8837378,-0.8771852,-0.8111192,-0.88252246,-0.917492,-0.8804263,-0.7929472,-0.7872825,,,,,,,,,,,,,
-15,15.201755,-1.1213876,-1.0151957,-1.2061768,-1.1930449,-1.0631224,-1.1489084,-1.2284032,-1.1467646,-0.99215305,-0.97946167,,,,,,,,,,,,,
-12,12.16063,-1.5259737,-1.4039193,-1.7020996,-1.6912283,-1.5478201,-1.5897748,-1.7249824,-1.5936348,-1.3404315,-1.3045917,,,,,,,,,,,,,
-9,9.203071,-2.1473844,-2.0470662,-2.621342,-2.6295605,-2.247837,-2.2976067,-2.6626139,-2.322727,-1.9440379,-1.834765,,,,,,,,,,,,,
-6,6.1964536,-2.972981,-2.913029,-3.8516302,-3.8418148,-3.1707382,-3.2890944,-3.9390588,-3.3797648,-2.8592527,-2.5648022,,,,,,,,,,,,,
-3,3.2057261,-4.02522,-4.0051,-5.652872,-5.720216,-4.3455653,-4.5756793,-5.8832335,-4.7983212,-4.1693373,-3.5133803,,,,,,,,,,,,,
0,0.18334234,-5.303412,-5.2783585,-7.229433,-7.298146,-5.7174196,-6.030333,-7.5893745,-6.3994145,-5.731717,-4.651081,,,,,,,,,,,,,

==> figures/data/ICASSP24/OFDMQPSK_CommSignal5G1_ber.csv <==
-30,0.39316288,0.39573973,0.26254028,0.22926234,0.22910923,0.2271132,0.2303099,0.23518592,0.23720579,0.2718879,0.2689697,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,0.34791452,0.34975737,0.21392177,0.18310355,0.18376221,0.1816776,0.18434815,0.1843581,0.18920393,0.22427803,0.22155394,,,,,,,,,,,,,
-24,0.3047934,0.25982073,0.15701486,0.12961006,0.13021538,0.12848982,0.13016689,0.12855852,0.13392106,0.16941999,0.16589704,,,,,,,,,,,,,
-21,0.2671584,0.158114,0.10036045,0.076919824,0.07711966,0.07607928,0.07691703,0.07509783,0.08016601,0.1156707,0.11080548,,,,,,,,,,,,,
-18,0.21485649,0.119189456,0.052845456,0.036541052,0.035791367,0.03607649,0.036096886,0.03489415,0.038395647,0.06892282,0.06335031,,,,,,,,,,,,,
-15,0.1278418,0.09424036,0.02473476,0.015792236,0.014280658,0.015521064,0.01571359,0.014993546,0.016608886,0.0329752,0.032770995,,,,,,,,,,,,,
-12,0.10428188,0.077052176,0.020521414,0.012465995,0.0107598,0.012258126,0.01289795,0.012193953,0.013244455,0.028103549,0.029277172,,,,,,,,,,,,,
-9,0.06925781,0.058077045,0.016481759,0.009143764,0.007848424,0.009012627,0.009369246,0.008897182,0.009633789,0.022481866,0.02482474,,,,,,,,,,,,,
-6,0.05220075,0.04030256,0.01690116,0.008271311,0.007086705,0.008098493,0.008784529,0.00802124,0.008954555,0.021082068,0.02508057,,,,,,,,,,,,,
-3,0.03981532,0.025320522,0.015646273,0.006576451,0.005393939,0.00633789,0.006919643,0.006200125,0.007260916,0.018131103,0.023147669,,,,,,,,,,,,,
0,0.03346279,0.020047605,0.016221052,0.005834612,0.004445452,0.005500314,0.006259417,0.005320173,0.00688651,0.017700717,0.023401573,,,,,,,,,,,,,

==> figures/data/ICASSP24/OFDMQPSK_CommSignal5G1_mse.csv <==
-30,29.985512,-1.0147238,-2.2900918,-2.943645,-2.967312,-2.6726487,-2.9279675,-2.6481721,-2.7901754,-2.3085103,-2.1359591,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,26.486889,-1.3976586,-2.9547284,-3.7447257,-3.7977054,-3.4706502,-3.7178588,-3.7469056,-3.597709,-2.962165,-2.7126765,,,,,,,,,,,,,
-24,23.673744,-2.4621708,-3.9775393,-5.001592,-5.182483,-4.6740575,-4.970929,-5.253702,-4.8446007,-4.044712,-3.6234078,,,,,,,,,,,,,
-21,21.356308,-4.082383,-5.361562,-6.8139687,-7.3748055,-6.311292,-6.7815204,-7.5342774,-6.630358,-5.7046356,-4.8455334,,,,,,,,,,,,,
-18,18.36803,-4.946001,-7.0828295,-9.210926,-10.626209,-8.390241,-9.195676,-10.881978,-9.005622,-8.13826,-6.327404,,,,,,,,,,,,,
-15,14.414543,-5.7751074,-9.046765,-11.881868,-14.495883,-10.764481,-11.844915,-14.639252,-11.661988,-11.515454,-8.011714,,,,,,,,,,,,,
-12,12.163717,-6.4493723,-10.440583,-13.44922,-15.850439,-12.360854,-13.362488,-15.614425,-13.221325,-12.535371,-9.248584,,,,,,,,,,,,,
-9,8.748502,-7.1941977,-11.943953,-15.176388,-17.169203,-14.205851,-15.147894,-16.88812,-14.989595,-13.508043,-10.4881,,,,,,,,,,,,,
-6,6.059658,-7.812509,-12.66507,-16.068195,-17.553375,-15.132781,-16.000967,-17.329697,-15.807935,-13.700228,-11.042752,,,,,,,,,,,,,
-3,3.0018063,-8.947267,-13.303037,-17.186602,-18.570875,-16.238354,-17.226864,-18.362434,-16.845573,-14.243026,-11.592678,,,,,,,,,,,,,
0,0.35062805,-9.596062,-13.358454,-17.757582,-19.159698,-16.579706,-17.828058,-18.994564,-17.1711,-14.210677,-11.626205,,,,,,,,,,,,,

==> figures/data/ICASSP24/OFDMQPSK_EMISignal1_ber.csv <==
-30,0.4099409,0.38925385,0.27028742,0.24571133,0.2440932,0.24501084,0.24837312,0.24658482,0.2651212,0.28227225,0.28068656,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,0.37625787,0.34454763,0.19100116,0.16660349,0.16493706,0.16595876,0.16897304,0.16639858,0.18378624,0.20215486,0.20055227,,,,,,,,,,,,,
-24,0.34446323,0.32693848,0.15114816,0.12615494,0.1241659,0.12557529,0.12997226,0.12551235,0.14708044,0.16517524,0.16219099,,,,,,,,,,,,,
-21,0.2855959,0.26735264,0.07392141,0.054635886,0.052818254,0.054062672,0.057696007,0.05330985,0.07149693,0.08686472,0.083511956,,,,,,,,,,,,,
-18,0.23060845,0.16998658,0.046960615,0.032928992,0.031638708,0.03265485,0.035103757,0.031665564,0.045927733,0.057982527,0.05369437,,,,,,,,,,,,,
-15,0.162854,0.092352994,0.028529746,0.019136788,0.01819807,0.01889509,0.020571463,0.018176619,0.028681641,0.032875277,0.033973213,,,,,,,,,,,,,
-12,0.11515799,0.06539394,0.01763358,0.011133685,0.010552282,0.011000978,0.012057584,0.010558907,0.018402796,0.020632325,0.021688579,,,,,,,,,,,,,
-9,0.07647688,0.046358127,0.007220285,0.002830287,0.002404088,0.002722691,0.003742327,0.002430071,0.008561838,0.008966064,0.010989467,,,,,,,,,,,,,
-6,0.04760306,0.032185405,0.00361921,0.000790492,0.000519671,0.000716378,0.001155308,0.000541469,0.003903983,0.003774414,0.006284354,,,,,,,,,,,,,
-3,0.034442835,0.024654016,0.003005022,0.000585589,0.000325928,0.000504848,0.000909424,0.00032802,0.003638393,0.003148368,0.005189558,,,,,,,,,,,,,
0,0.022399032,0.017340612,0.002875976,0.00050136,0.000255127,0.000408412,0.000671038,0.000261754,0.002258301,0.001590925,0.005020403,,,,,,,,,,,,,

==> figures/data/ICASSP24/OFDMQPSK_EMISignal1_mse.csv <==
-30,30.721758,-0.62700105,-1.9514095,-2.5324404,-2.624102,-2.5458553,-2.5462234,-2.5779855,-2.2875009,-1.9770039,-1.7735205,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,28.038773,-0.69116265,-3.0491018,-3.961686,-4.194257,-3.9788508,-4.0681467,-4.161062,-3.7121391,-3.2445297,-2.734663,,,,,,,,,,,,,
-24,24.73764,-0.69196516,-3.7915304,-5.002573,-5.398795,-5.02685,-5.1540256,-5.3657618,-4.6629767,-4.104714,-3.3497689,,,,,,,,,,,,,
-21,21.692165,-1.0323665,-5.8615103,-7.9361343,-8.916959,-7.9818435,-8.397135,-8.916105,-7.594569,-6.745357,-5.107356,,,,,,,,,,,,,
-18,19.035038,-2.0405862,-7.205789,-9.769346,-11.091341,-9.824121,-10.417345,-11.148832,-9.44434,-8.467062,-6.3957243,,,,,,,,,,,,,
-15,15.733918,-2.3320518,-8.798567,-11.869396,-13.457437,-11.941768,-12.621488,-13.557616,-11.469503,-10.804092,-7.9191785,,,,,,,,,,,,,
-12,12.863208,-3.204594,-10.415922,-13.928709,-15.747666,-14.020696,-14.75996,-15.845718,-13.270368,-12.78503,-9.416115,,,,,,,,,,,,,
-9,9.809481,-3.4930086,-12.664267,-17.980145,-21.794132,-18.18833,-18.999138,-22.084753,-16.440828,-16.387064,-11.291254,,,,,,,,,,,,,
-6,6.75128,-6.3138123,-15.035037,-22.00911,-27.835876,-22.434216,-23.098843,-28.589458,-19.64331,-20.111141,-13.49717,,,,,,,,,,,,,
-3,3.7347317,-7.7379856,-15.492464,-22.70086,-29.450996,-23.195412,-23.795654,-30.720474,-19.88403,-20.95088,-13.980511,,,,,,,,,,,,,
0,0.6907881,-8.297292,-16.65064,-24.713724,-30.360033,-25.47408,-24.956726,-31.69286,-21.85385,-23.857262,-14.790654,,,,,,,,,,,,,

==> figures/data/ICASSP24/QPSK_CommSignal2_ber.csv <==
-30,0.42546093,0.43360546,0.2744121,0.2662168,0.009681641,0.24239647,0.26533204,0.29541993,0.31754687,0.24088478,0.2725879,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,0.39770508,0.40669727,0.18755272,0.18805665,0.002316406,0.15991993,0.18228516,0.20208788,0.19386913,0.15797266,0.1849453,,,,,,,,,,,,,
-24,0.3612773,0.37264842,0.1002168,0.103292964,0.000460938,0.07644531,0.09197461,0.10789453,0.07905664,0.0756543,0.09475,,,,,,,,,,,,,
-21,0.32234958,0.3363867,0.041835934,0.046685543,0.00021875,0.02738672,0.036583982,0.047363285,0.02647461,0.027111327,0.037958983,,,,,,,,,,,,,
-18,0.27374804,0.2846172,0.007880859,0.009960938,4.30E-05,0.004521484,0.006810547,0.010035156,0.004185547,0.004476563,0.007529297,,,,,,,,,,,,,
-15,0.22112106,0.22327732,0.000699219,0.000896485,3.91E-06,0.000419922,0.000632813,0.000876953,0.000363281,0.000623047,0.000884766,,,,,,,,,,,,,
-12,0.16836718,0.15806836,0.000574219,0.000675781,1.95E-06,0.000320312,0.000464844,0.000671875,0.000277344,0.000443359,0.000507813,,,,,,,,,,,,,
-9,0.11226171,0.10080662,1.95E-06,1.56E-05,3.91E-06,3.91E-06,5.86E-06,1.56E-05,0,5.86E-06,1.95E-05,,,,,,,,,,,,,
-6,0.064871095,0.05737695,0,0,0,0,0,0,0,0,9.77E-06,,,,,,,,,,,,,
-3,0.02496875,0.019705078,0,0,0,0,0,0,0,0,1.95E-06,,,,,,,,,,,,,
0,6.05E-05,0.00040625,0,0,0,0,0,0,0,0,3.91E-06,,,,,,,,,,,,,

==> figures/data/ICASSP24/QPSK_CommSignal2_mse.csv <==
-30,30.25934,-0.08063399,-1.1976225,-1.2652199,-14.493248,0.27589273,0.1297014,-0.8364744,1.0394402,-1.8500501,-0.69017506,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,27.259937,-0.16031176,-2.71898,-2.5600693,-20.701483,-1.1391989,-1.5212243,-2.1429446,-1.103691,-3.467309,-2.2224774,,,,,,,,,,,,,
-24,24.256495,-0.3159989,-5.250983,-4.944393,-27.441053,-3.6654763,-4.523408,-4.6284847,-4.9998426,-6.4851217,-5.019278,,,,,,,,,,,,,
-21,21.257599,-0.5461655,-8.866499,-8.238832,-30.816387,-7.396982,-8.5775385,-8.109356,-9.751334,-10.814751,-8.947304,,,,,,,,,,,,,
-18,18.258589,-0.9901556,-15.685991,-14.803986,-38.13515,-14.37407,-15.925604,-14.827638,-17.76196,-18.459576,-15.79323,,,,,,,,,,,,,
-15,15.259268,-1.6388153,-23.653658,-25.106636,-45.808823,-24.596033,-26.248959,-25.437334,-28.376646,-26.95587,-23.793325,,,,,,,,,,,,,
-12,12.255888,-2.6079288,-24.267529,-26.436111,-47.6559,-26.267355,-27.64785,-26.578817,-29.549055,-28.34911,-25.029383,,,,,,,,,,,,,
-9,9.254592,-4.0184617,-27.208763,-40.567818,-47.82,-41.318382,-46.58028,-45.387836,-89.41466,-44.459633,-28.206923,,,,,,,,,,,,,
-6,6.2583294,-5.82417,-27.325935,-43.241592,-52.308525,-46.163296,-58.15014,-57.04677,-89.42662,-46.331985,-28.34255,,,,,,,,,,,,,
-3,3.2574935,-8.081608,-27.37296,-43.784157,-52.634735,-46.928135,-58.429188,-63.31675,-89.1829,-46.42879,-28.407665,,,,,,,,,,,,,
0,0.25283813,-10.646397,-27.39677,-43.760677,-52.74323,-47.366684,-58.51262,-63.380447,-89.21774,-46.550026,-28.403568,,,,,,,,,,,,,

==> figures/data/ICASSP24/QPSK_CommSignal3_ber.csv <==
-30,0.46808198,0.4673828,0.45033985,0.44871676,0.33032027,0.4509258,0.44752935,0.44569337,0.4513926,0.46253124,0.48960155,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,0.45741215,0.456918,0.43479303,0.4328887,0.24831839,0.43523043,0.42856252,0.42825976,0.4347657,0.45035934,0.48364064,,,,,,,,,,,,,
-24,0.43805274,0.43723828,0.40837896,0.4044805,0.31438673,0.40978318,0.39875388,0.39886135,0.40523434,0.42775783,0.46841013,,,,,,,,,,,,,
-21,0.41283986,0.4120625,0.36548436,0.36210155,0.22736129,0.36679104,0.3558965,0.35519138,0.3644199,0.39821288,0.4463496,,,,,,,,,,,,,
-18,0.3779434,0.37731254,0.3251738,0.3204043,0.17591211,0.32664257,0.3129961,0.31274998,0.32234177,0.362125,0.40937302,,,,,,,,,,,,,
-15,0.3306328,0.3294863,0.26132813,0.24988282,0.1484414,0.26143166,0.2418867,0.2413457,0.2503047,0.2900195,0.3580215,,,,,,,,,,,,,
-12,0.2650078,0.26439258,0.20341994,0.18761718,0.108369134,0.20262693,0.17950588,0.18092968,0.1854492,0.22838865,0.2870547,,,,,,,,,,,,,
-9,0.19315235,0.19224805,0.11595508,0.100070305,0.053832024,0.11717382,0.09600586,0.09464648,0.098527335,0.1449082,0.21168943,,,,,,,,,,,,,
-6,0.108861335,0.10882226,0.06554883,0.050414067,0.026867187,0.0643789,0.04936719,0.048490237,0.049363278,0.08394922,0.12235156,,,,,,,,,,,,,
-3,0.041585937,0.04176368,0.022216795,0.015716797,0.009974609,0.021074219,0.014650391,0.015226562,0.015410156,0.027826173,0.04793555,,,,,,,,,,,,,
0,0.007255859,0.007287109,0.004757812,0.003224609,0.003046875,0.004439453,0.002900391,0.003123047,0.00328711,0.004916016,0.008873047,,,,,,,,,,,,,

==> figures/data/ICASSP24/QPSK_CommSignal3_mse.csv <==
-30,30.191572,-0.028350493,-0.0750643,-0.047547303,-0.06749657,-0.06853151,-0.082362965,-0.055004828,-0.06257655,-0.039800555,0.47407973,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,27.215014,-0.050485723,-0.12942454,-0.091398016,-1.0344889,-0.122393355,-0.14971392,-0.1205648,-0.1144698,-0.06771111,0.51401144,,,,,,,,,,,,,
-24,24.205662,-0.10549064,-0.244863,-0.18686372,-0.24648874,-0.2347696,-0.29403114,-0.25208476,-0.22896089,-0.13992694,0.52077866,,,,,,,,,,,,,
-21,21.214296,-0.20652114,-0.5240247,-0.42698628,-1.8087149,-0.5020616,-0.60006607,-0.55027217,-0.47528285,-0.28420243,0.41457736,,,,,,,,,,,,,
-18,18.204206,-0.40073514,-0.87723345,-0.8032113,-2.7215698,-0.8563349,-1.0030271,-0.95309675,-0.84900826,-0.5132035,0.17565204,,,,,,,,,,,,,
-15,15.201755,-0.7588893,-1.6285819,-1.6613648,-3.453547,-1.6175658,-1.9101665,-1.8785042,-1.7082154,-1.226026,-0.26766333,,,,,,,,,,,,,
-12,12.16063,-1.4152892,-2.5426576,-2.7691422,-4.7162538,-2.561855,-3.0442257,-3.0097175,-2.8562899,-2.0807014,-1.0028046,,,,,,,,,,,,,
-9,9.203071,-2.4299023,-4.7632556,-5.3398347,-7.634392,-4.754903,-5.568757,-5.6827455,-5.4411674,-3.856256,-2.0874734,,,,,,,,,,,,,
-6,6.1964536,-4.012132,-7.0522594,-8.187899,-10.542306,-7.2370744,-8.365019,-8.49552,-8.317583,-6.085764,-4.249679,,,,,,,,,,,,,
-3,3.2057261,-6.006601,-11.472739,-13.092064,-14.75877,-11.935728,-13.472242,-13.41865,-13.219596,-10.747511,-8.183574,,,,,,,,,,,,,
0,0.18334234,-8.443237,-17.372463,-19.801117,-19.496815,-18.57381,-20.148905,-20.188122,-19.694977,-18.079775,-15.143209,,,,,,,,,,,,,

==> figures/data/ICASSP24/QPSK_CommSignal5G1_ber.csv <==
-30,0.399125,0.40307614,0.28677148,0.13326758,0.12184569,0.026076173,0.11952734,0.16748829,0.3005215,0.28944528,0.3087949,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,0.35007814,0.37795898,0.23448241,0.06391211,0.056339845,0.008498047,0.061451174,0.075351566,0.2482285,0.23717773,0.25375196,,,,,,,,,,,,,
-24,0.34284958,0.35293752,0.21050587,0.027392581,0.024458986,0.006941407,0.026628906,0.031222658,0.21594532,0.21387695,0.23217188,,,,,,,,,,,,,
-21,0.35867968,0.332418,0.2075996,0.013724609,0.012001953,0.001636719,0.009667968,0.014673828,0.18337111,0.2119629,0.23237693,,,,,,,,,,,,,
-18,0.35553128,0.31119338,0.1971035,0.002050781,0.001695312,1.95E-05,0.001470703,0.002162109,0.12073241,0.20390822,0.22790037,,,,,,,,,,,,,
-15,0.26777735,0.28303516,0.14360157,8.40E-05,9.37E-05,0,0.000107422,9.18E-05,0.035673823,0.14443164,0.17298828,,,,,,,,,,,,,
-12,0.28253517,0.2559961,0.14208594,5.86E-06,1.95E-06,0,3.91E-06,7.81E-06,0.024419922,0.1426582,0.18118164,,,,,,,,,,,,,
-9,0.24463867,0.21157224,0.10891017,0,0,0,0,0,0.008822266,0.10961524,0.1541074,,,,,,,,,,,,,
-6,0.21065235,0.15752734,0.080029294,0,0,0,0,1.95E-06,0.005517578,0.08016405,0.12553126,,,,,,,,,,,,,
-3,0.16074999,0.10288475,0.04882422,0,0,0,1.95E-06,0,0.0005625,0.046509765,0.0942793,,,,,,,,,,,,,
0,0.106019534,0.05997266,0.015734376,0,0,0,0,0,3.91E-05,0.016023438,0.05292383,,,,,,,,,,,,,

==> figures/data/ICASSP24/QPSK_CommSignal5G1_mse.csv <==
-30,29.985512,-0.15986724,-1.526993,-4.109526,-4.029825,-11.480446,-3.5030544,-3.2239347,-1.3539953,-1.5069168,-1.2637947,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,26.486889,-0.27065566,-2.3237576,-6.694249,-6.768787,-16.587988,-5.64496,-6.1859183,-2.1168249,-2.30894,-2.045871,,,,,,,,,,,,,
-24,23.673744,-0.44339058,-2.7126405,-10.123948,-10.06974,-17.145412,-8.447609,-9.926922,-2.6199427,-2.6937544,-2.3729346,,,,,,,,,,,,,
-21,21.356308,-0.63381606,-2.7065017,-13.478964,-12.962027,-23.041782,-11.718326,-13.324904,-3.1313415,-2.6623282,-2.303556,,,,,,,,,,,,,
-18,18.36803,-0.8538947,-2.8384871,-21.397722,-20.05787,-40.960777,-17.489567,-21.633036,-4.7225995,-2.7528155,-2.3342702,,,,,,,,,,,,,
-15,14.414543,-1.1844201,-4.113664,-34.466106,-33.33008,-49.259407,-27.464598,-35.277863,-9.864341,-4.1323876,-3.4718308,,,,,,,,,,,,,
-12,12.163717,-1.4867587,-4.075813,-43.72852,-44.679115,-49.78723,-39.306366,-47.970917,-11.621012,-4.109803,-3.1781828,,,,,,,,,,,,,
-9,8.748502,-2.0282748,-5.0998783,-47.4776,-50.512066,-50.599457,-47.923958,-65.44049,-15.827695,-5.131607,-3.7627997,,,,,,,,,,,,,
-6,6.059658,-2.8201184,-6.3236814,-47.920757,-51.36338,-51.15255,-49.269234,-55.924866,-17.484625,-6.340477,-4.4806085,,,,,,,,,,,,,
-3,3.0018063,-3.956983,-8.339075,-48.97001,-50.86374,-51.557808,-49.99703,-60.09011,-25.48582,-8.579732,-5.5719337,,,,,,,,,,,,,
0,0.35062805,-5.4359345,-13.05293,-49.23054,-51.93308,-51.09324,-50.392284,-66.57945,-29.92973,-13.055752,-7.934078,,,,,,,,,,,,,

==> figures/data/ICASSP24/QPSK_EMISignal1_ber.csv <==
-30,0.40709767,0.39845315,0.076529294,0.062441405,0.062441405,0.0743457,0.06307813,0.06815821,0.076126955,0.09076173,0.11972852,,,,,,,,,,,,,,
-27,0.42111135,0.35897854,0.03913281,0.029441407,0.029441407,0.03751953,0.029796876,0.031925783,0.038398437,0.05014649,0.07074023,,,,,,,,,,,,,,
-24,0.41085157,0.3479434,0.025199216,0.019126954,0.019126954,0.024623048,0.019445311,0.020380862,0.025757814,0.03166211,0.04641601,,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-21,0.3768789,0.3084629,0.005457032,0.003091797,0.003091797,0.004994141,0.003357422,0.003279297,0.005449219,0.008113281,0.014755859,,,,,,,,,,,,,,
-18,0.38571483,0.27350783,0.002160156,0.001140625,0.001140625,0.001960937,0.001210938,0.00121875,0.002203125,0.003828125,0.007220703,,,,,,,,,,,,,,
-15,0.35828125,0.25251368,0.000974609,0.000341797,0.000341797,0.000923828,0.000427734,0.000357422,0.000998047,0.002056641,0.00434375,,,,,,,,,,,,,,
-12,0.3396367,0.22243947,0.000392578,5.66E-05,5.66E-05,0.000392578,0.000199219,5.27E-05,0.000132812,0.000810547,0.001619141,,,,,,,,,,,,,,
-9,0.3244453,0.19625977,0.000451172,7.81E-05,7.81E-05,0.000519531,0.000158203,8.98E-05,0.000212891,0.000998047,0.001525391,,,,,,,,,,,,,,
-6,0.2906797,0.16945118,3.52E-05,1.17E-05,1.17E-05,4.30E-05,1.37E-05,1.17E-05,1.17E-05,0.000140625,0.000294922,,,,,,,,,,,,,,
-3,0.23204884,0.1068496,0,0,0,5.86E-06,3.91E-06,0,1.37E-05,1.95E-05,0.000167969,,,,,,,,,,,,,,
0,0.18476562,0.07199414,2.54E-05,1.95E-06,1.95E-06,4.10E-05,5.86E-06,1.95E-06,5.86E-06,4.69E-05,0.000462891,,,,,,,,,,,,,,

==> figures/data/ICASSP24/QPSK_EMISignal1_mse.csv <==
-30,30.721758,-0.050244004,-6.621008,-7.51020431,-7.5102043,-7.5121107,-7.4928284,-7.105432,-6.4807596,-5.882083,-4.501615,,Method,Default_NoMitigation,Default_LMMSE,Default_TF_UNet,Default_Torch_WaveNet,KU-TII,OneInAMillion,TUB,LHen,imec_IDLab_Wireless_UGent,DowntotheWires,nuaa
-27,28.038773,-0.1265703,-9.395023,-10.678105,-10.678104,-10.68042,-10.616103,-10.28823,-9.389894,-8.342425,-6.6509504,,,,,,,,,,,,,
-24,24.73764,0.004096334,-11.312098,-12.522916,-12.522916,-12.526096,-12.469248,-12.18925,-11.211195,-10.300454,-8.474052,,,,,,,,,,,,,
-21,21.692165,-0.26961133,-17.813362,-20.173447,-20.173447,-20.177603,-19.90412,-19.9008,-17.890305,-16.039574,-13.260082,,,,,,,,,,,,,
-18,19.035038,-0.82755697,-21.597948,-24.467834,-24.467834,-24.473017,-24.197054,-24.223484,-21.55411,-19.29601,-16.0552,,,,,,,,,,,,,
-15,15.733918,-0.3127429,-24.90177,-29.626017,-29.626017,-29.638477,-28.530289,-29.576618,-24.878653,-21.849392,-18.07398,,,,,,,,,,,,,
-12,12.863208,-0.90240425,-28.415276,-36.92097,-36.447517,-36.93457,-31.550941,-37.41043,-32.890167,-25.894697,-21.699127,,,,,,,,,,,,,
-9,9.809481,-1.1467363,-27.740719,-35.608124,-35.05794,-35.6155,-32.55185,-35.604443,-31.484795,-24.878721,-21.705082,,,,,,,,,,,,,
-6,6.75128,-1.9995679,-34.789814,-42.91561,-43.29052,-42.928997,-41.337925,-43.232277,-42.54255,-32.90243,-25.791061,,,,,,,,,,,,,
-3,3.7347317,-3.5486362,-36.323643,-51.66538,-139.3306,-51.695755,-43.557583,-60.61679,-40.87459,-39.214214,-26.793062,,,,,,,,,,,,,
0,0.6907881,-4.375455,-35.000618,-47.65329,-51.0721,-47.65406,-43.455223,-50.26497,-40.44231,-36.735962,-25.002062,,,,,,,,,,,,,

==> figures/data/SOI_example_1.csv <==
1,0.00E+00
2,0.00E+00
3,0.00E+00
4,0.00E+00
5,0.00E+00
6,0.00E+00
7,0.00E+00
8,0.00E+00
9,-1.01E-02
10,-9.86E-03
11,-8.69E-03
12,-6.64E-03
13,-3.82E-03
14,-4.07E-04
15,3.36E-03
16,7.17E-03
17,1.07E-02
18,1.37E-02
19,1.58E-02
20,1.67E-02
21,1.65E-02
22,1.48E-02
23,1.19E-02
24,7.89E-03
25,3.03E-03
26,-2.30E-03
27,-7.64E-03
28,-1.25E-02
29,-1.65E-02
30,-1.90E-02
31,-1.97E-02
32,-1.84E-02
33,-1.50E-02
34,-9.54E-03
35,-2.31E-03
36,6.24E-03
37,1.55E-02
38,2.46E-02
39,3.27E-02
40,3.90E-02
41,4.24E-02
42,4.23E-02
43,3.80E-02
44,2.91E-02
45,1.55E-02
46,-2.55E-03
47,-2.44E-02
48,-4.90E-02
49,-7.50E-02
50,-1.01E-01
51,-1.24E-01
52,-1.44E-01
53,-1.57E-01
54,-1.61E-01
55,-1.55E-01
56,-1.37E-01
57,-1.06E-01
58,-6.09E-02
59,-1.51E-03
60,7.15E-02
61,1.57E-01
62,2.53E-01
63,3.57E-01
64,4.67E-01
65,5.79E-01
66,6.89E-01
67,7.94E-01
68,8.90E-01
69,9.75E-01
70,1.04E+00
71,1.09E+00
72,1.13E+00
73,1.14E+00
74,1.13E+00
75,1.09E+00
76,1.04E+00
77,9.75E-01
78,8.90E-01
79,7.94E-01
80,6.89E-01
81,5.79E-01
82,4.67E-01
83,3.57E-01
84,2.53E-01
85,1.57E-01
86,7.15E-02
87,-1.51E-03
88,-6.09E-02
89,-1.06E-01
90,-1.37E-01
91,-1.55E-01
92,-1.61E-01
93,-1.57E-01
94,-1.44E-01
95,-1.24E-01
96,-1.01E-01
97,-7.50E-02
98,-4.90E-02
99,-2.44E-02
100,-2.55E-03
101,1.55E-02
102,2.91E-02
103,3.80E-02
104,4.23E-02
105,4.24E-02
106,3.90E-02
107,3.27E-02
108,2.46E-02
109,1.55E-02
110,6.24E-03
111,-2.31E-03
112,-9.54E-03
113,-1.50E-02
114,-1.84E-02
115,-1.97E-02
116,-1.90E-02
117,-1.65E-02
118,-1.25E-02
119,-7.64E-03
120,-2.30E-03
121,3.03E-03
122,7.89E-03
123,1.19E-02
124,1.48E-02
125,1.65E-02
126,1.67E-02
127,1.58E-02
128,1.37E-02
129,1.07E-02
130,7.17E-03
131,3.36E-03
132,-4.07E-04
133,-3.82E-03
134,-6.64E-03
135,-8.69E-03
136,-9.86E-03
137,-1.01E-02
138,0.00E+00
139,0.00E+00
140,0.00E+00
141,0.00E+00
142,0.00E+00
143,0.00E+00
144,0.00E+00
145,0.00E+00
146,0.00E+00
147,0.00E+00
148,0.00E+00
149,0.00E+00
150,0.00E+00
151,0.00E+00
152,0.00E+00
153,0.00E+00
154,0.00E+00
155,0.00E+00
156,0.00E+00
157,0.00E+00
158,0.00E+00
159,0.00E+00
160,0.00E+00
